Learning Multimodal VAEs through Mutual Supervision

Multimodal VAEs seek to model the joint distribution over heterogeneous data (e.g.\ vision, language), whilst also capturing a shared representation across such modalities. Prior work has typically combined information from the modalities by reconciling idiosyncratic representations directly in the recognition model through explicit products, mixtures, or other such factorisations. Here we introduce a novel alternative, the MEME, that avoids such explicit combinations by repurposing semi-supervised VAEs to combine information between modalities implicitly through mutual supervision. This formulation naturally allows learning from partially-observed data where some modalities can be entirely missing -- something that most existing approaches either cannot handle, or do so to a limited extent. We demonstrate that MEME outperforms baselines on standard metrics across both partial and complete observation schemes on the MNIST-SVHN (image-image) and CUB (image-text) datasets. We also contrast the quality of the representations learnt by mutual supervision against standard approaches and observe interesting trends in its ability to capture relatedness between data.

==> media/friday/cub/ccvae/text_str.txt <==
<sos> this bird has a gray head and yellow breast and belly . <eos> <pad>
<sos> the bird has a large , <exc> orange bill , a black and gray breast , and a very big head <eos> <pad>
<sos> this little bird has a white belly and neck , with white wingbars accented by rust colored primaries and secondaries . <eos> <pad>
<sos> this small bird has yellow coverts and is grey almost everywhere else except for it 's lightly checkered primaries and secondaries . <eos> <pad>
<sos> tiny brown bird with white breast and a short stubby bill . <eos> <pad>
<sos> this bird is bigger than most small sized birds and has large , black and white wings that are attached to its solid pale gray body . <eos> <pad>
<sos> this bird has a red breast and black wings with a pointy beak . <eos> <pad>
<sos> this bird has a black top and yellow bottom with black lines , the head and beak are small . <eos> <pad>
<sos> this bird is almost all light gray with a white superciliary and an orange beak . <eos> <pad>
<sos> this is a white bird with grey wings and a black crown . <eos> <pad>
<sos> this is a small bird with <exc> wings and tail , white belly and breast , and very tiny beak . <eos> <pad>
<sos> the bird has a small bill that is brown and a small eyering . <eos> <pad>
<sos> a large bird with a long tail , and a white and black body . <eos> <pad>
<sos> the bird has a small bill that is brown and light as well as a brown crown . <eos> <pad>
<sos> this is a yellow bird with a black crown on its head . <eos> <pad>
<sos> a medium bird with black , white , brown , and grey feathers . <eos> <pad>
<sos> the bird is brown with a speckled belly and tuft of dark brown on head . <eos> <pad>
<sos> this <exc> bird has a white body with grey wings , orange feet and a yellow beak . <eos> <pad>
<sos> this black bird has very shiny feathers , pointy beak and small yellow eyes . <eos> <pad>
<sos> this bird has a white belly , breast , and neck with a light rust colored crown and cheek patch . <eos> <pad>
<sos> a small bird that is back and white stripes all over its body . <eos> <pad>
<sos> a small bird with a black pointed bill , black tarsus and feet , with charcoal colored feathers all over . <eos> <pad>
<sos> the beak is pointed and sharp , the crown is white and brown , the throat is yellow with a black patch and the wings and tail are speckled grey <eos>
<sos> a small bird , with a <exc> head , dark grey crown and throat , two white wing bars , and white from breast to abdomen . <eos> <pad>
<sos> all black feathered bird with long legs , long curved beak and red eyes . <eos> <pad>
<sos> the brown bird had red eyes and a light colored neck . <eos> <pad>
<sos> a brown and black bird with a very round shape and a short , sharp beak . <eos> <pad>
<sos> this bird is white all over , with black tarsus , foot , and a grey bill . <eos> <pad>
<sos> this small bird has a yellow belly and brown wings with white spots . <eos> <pad>
<sos> plump bird with red feathers on their head and brown body feathers <eos> <pad>
<sos> the bird has a red crown and a brown body with long tail feather . <eos> <pad>
<sos> this bird has an orange body , with black wings , tail and throat . <eos> <pad>
<sos> the bird is brown with a short brown beak . <eos> <pad>
<sos> this is a stocky bird with a longer distinct nape of its neck , a white head , black eyes , a white and gray belly , and predominantly gray <eos>
<sos> a large bird has a grey crown , black wings , and a white belly with a black back . <eos> <pad>
<sos> a brown bird with slightly yellow coloring on its tail and wings , with a short , sharp beak . <eos> <pad>
<sos> this colorful little bird has a bright yellow round body , light brown wings and wingbars , black crown and short beak . <eos> <pad>
<sos> a large water fowl with shiny blue and purple head and throat . <eos> <pad>
<sos> this bird has blue feathers on the top of his head and black claws . <eos> <pad>
<sos> plump bird with orange belly feathers and black wing feathers <eos> <pad>
<sos> this bird has a white belly with black and grey wings and a red throat . <eos> <pad>
<sos> a small bird with a grey head and black nape , with grey and black covering the rest of its body , and the bill is short and pointed <eos> <pad>
<sos> a <exc> with white belly and dark gray head , wings and rectines . <eos> <pad>
<sos> a petite bird whose brown feathers blend in with the rock it 's standing on <eos> <pad>
<sos> a large white <exc> large bird with a white <exc> and short white bill . <eos> <pad>
<sos> this bird has a white breast with brown feathers and head . <eos> <pad>
<sos> this is a stocky bird with a longer distinct nape of its neck , a white head , black eyes , a white and gray belly , and predominantly gray <eos>
<sos> a small white bellied bird with light brown wings and a white stripe on the head . <eos> <pad>
<sos> the bird is small and yellow-orange with yellow wing bars and an all brown head . <eos> <pad>
<sos> this red bird has a black cheek patch and a short red bill , some wing feathers are grayish red . <eos> <pad>
<sos> this bird has a brown body with blue spots and a large grey beak . <eos> <pad>
<sos> a brown white patterned bird with a round head , and a relatively small sharp beak . <eos> <pad>
<sos> this is a white bird with tan wings and a long beak . <eos> <pad>
<sos> the bird is a large water fowl with a black beak , and it has mostly grey feathers with some white and black feathers . <eos> <pad>
<sos> a swimming bird with a black <exc> and white and brown feathers . <eos> <pad>
<sos> a yellow bird with a black and white wings with a black beak . <eos> <pad>
<sos> this bird has light green body feather and black striped on its head . <eos> <pad>
<sos> a small sized bird with a white underbelly and brown wings <eos> <pad>
<sos> bird with large wingspan , very long and thick downward curved beak . <eos> <pad>
<sos> this unique bird has <exc> eyes a small head and an even smaller beak . <eos> <pad>
<sos> this striking bird has a yellow body with a black throat that extends up towards the crown , and bright blue crown and cheek patches . <eos> <pad>
<sos> the head is metallic teal , the coverts are teal or black , and the rest of the body is black . <eos> <pad>
<sos> a grey bird with darker brown mixed in and a short brown beak . <eos> <pad>
<sos> the bird has a small black bill and grey breast . <eos> <pad>


==> media/run-digits_ccvae_snr_1.0_a2b_None_seed_1-tag-data_sup_SNR_classifer_1st.csv <==
Wall time,Step,Value
1622719452.8699672,1,2.2775375843048096
1622719453.3118207,2,2.1905014514923096
1622719453.7735686,3,2.2356605529785156
1622719454.2225626,4,2.1680009365081787
1622719454.694874,5,2.2364020347595215
1622719455.1528785,6,2.251802444458008
1622719455.5950828,7,2.4144880771636963
1622719456.024804,8,2.4489965438842773
1622719456.4772968,9,2.7114150524139404
1622719456.8932517,10,2.920351028442383
1622719457.3353782,11,3.6756086349487305
1622719457.7878458,12,4.032829284667969
1622719458.236018,13,4.746115684509277
1622719458.6894395,14,4.9553542137146
1622719459.1396072,15,5.0726470947265625
1622719459.5934792,16,6.099816799163818
1622719460.0284283,17,6.090193748474121
1622719460.477582,18,6.65592622756958
1622719460.9139173,19,6.973968505859375
1622719461.360158,20,7.393487930297852
1622719461.8042393,21,7.658777236938477
1622719462.2712746,22,8.128836631774902
1622719462.7067826,23,8.463930130004883
1622719463.1515718,24,8.228188514709473
1622719463.59822,25,8.12462043762207
1622719464.040572,26,8.962615966796875
1622719464.465242,27,9.016072273254395
1622719464.9130785,28,8.7778902053833
1622719465.3488927,29,8.342630386352539
1622719465.8161838,30,8.467568397521973
1622719466.2723224,31,7.834447860717773
1622719466.7253096,32,8.557292938232422
1622719467.1783555,33,7.821158409118652
1622719467.6344047,34,7.921611309051514
1622719468.077997,35,7.747128963470459
1622719468.5267727,36,7.033603668212891
1622719468.964239,37,6.9564008712768555
1622719469.4207418,38,7.731216907501221
1622719469.8646526,39,5.84926176071167
1622719470.3339355,40,6.2287750244140625
1622719470.7756052,41,5.929917812347412
1622719471.220928,42,5.483101844787598
1622719471.6801631,43,5.65333890914917
1622719472.1184,44,5.479434013366699
1622719472.5821352,45,5.06772518157959
1622719473.0294185,46,4.08118200302124
1622719473.4600823,47,3.7084310054779053
1622719473.895383,48,3.3992037773132324
1622719474.3582318,49,3.9316749572753906
1622719474.8059185,50,3.0679540634155273
1622719475.2526624,51,3.421747922897339
1622719475.6873524,52,3.078286647796631
1622719476.1571684,53,2.961940288543701
1622719476.5929072,54,3.5891482830047607
1622719477.0392346,55,3.7152488231658936
1622719477.4931724,56,2.3719279766082764
1622719477.9483578,57,3.578254222869873
1622719478.4135377,58,2.828723192214966
1622719478.8549736,59,3.016207695007324
1622719479.320535,60,3.7852609157562256
1622719479.7618582,61,3.9491193294525146
1622719480.2036448,62,3.5290422439575195
1622719480.6665564,63,3.5123884677886963
1622719481.1363034,64,4.2376275062561035
1622719481.606667,65,3.5364577770233154
1622719482.0611367,66,3.597097158432007
1622719482.501667,67,3.0685830116271973
1622719482.946999,68,3.1132700443267822
1622719483.4047377,69,3.8632493019104004
1622719483.8845415,70,4.95416259765625
1622719484.3066714,71,4.476179122924805
1622719484.7585907,72,4.590384006500244
1622719485.2253618,73,3.2795748710632324
1622719485.6556478,74,5.450727462768555
1622719486.1037831,75,3.5446701049804688
1622719486.5556304,76,4.442935466766357
1622719487.006307,77,3.966172456741333
1622719487.473856,78,4.4608154296875
1622719487.9323108,79,4.692220211029053
1622719488.3586862,80,3.916149139404297
1622719488.8023875,81,5.712037086486816
1622719489.2363653,82,2.1926002502441406
1622719489.6652603,83,4.057027339935303
1622719490.115628,84,4.151556968688965
1622719490.552768,85,6.198144435882568
1622719490.9881945,86,5.739560604095459
1622719491.4262602,87,4.894298076629639
1622719491.898208,88,5.064131736755371
1622719492.3326154,89,3.2066092491149902
1622719492.7687116,90,5.587249755859375
1622719493.2091115,91,4.594696521759033
1622719493.6505277,92,5.296522617340088
1622719494.0843189,93,6.006235599517822
1622719494.5553408,94,4.723208427429199
1622719494.9892635,95,6.882966995239258
1622719495.4677012,96,5.959619522094727
1622719495.9152045,97,6.030893325805664
1622719496.3527422,98,8.052948951721191
1622719496.8027804,99,8.315425872802734
1622719497.2476125,100,6.748457431793213
1622719497.6955214,101,7.859449863433838
1622719498.1580782,102,5.822599411010742
1622719498.6183088,103,7.409533500671387
1622719499.0863876,104,4.617941379547119
1622719499.5379264,105,3.161829710006714
1622719499.9867136,106,5.462763786315918
1622719500.446252,107,8.563587188720703
1622719500.9078772,108,7.019473075866699
1622719501.3491848,109,7.875807285308838
1622719501.792353,110,5.346299171447754
1622719502.2417548,111,8.20498275756836
1622719502.6768432,112,4.9454121589660645
1622719503.1145895,113,7.052113056182861
1622719503.5545049,114,5.9840521812438965
1622719504.0032976,115,8.221156120300293
1622719504.4640722,116,8.86794376373291
1622719504.9215891,117,7.687819957733154
1622719505.357216,118,7.413514137268066
1622719505.7981925,119,7.022563457489014
1622719506.2429347,120,7.514139652252197
1622719506.687821,121,6.81441068649292
1622719507.1396878,122,6.746663570404053
1622719507.577752,123,8.909380912780762
1622719508.028088,124,7.725043773651123
1622719508.471091,125,8.274691581726074
1622719508.935791,126,7.46368932723999
1622719509.3849988,127,6.028242111206055
1622719509.8280396,128,8.642169952392578
1622719510.2787118,129,7.11867094039917
1622719510.7402816,130,7.092637538909912
1622719511.186441,131,7.9544758796691895
1622719511.6298244,132,3.683230400085449
1622719512.0851839,133,6.950127601623535
1622719512.5245986,134,6.9982452392578125
1622719512.954357,135,7.330718994140625
1622719513.387947,136,7.003720283508301
1622719513.8319602,137,6.245148658752441
1622719514.277183,138,7.798756122589111
1622719514.7193515,139,6.762689113616943
1622719515.1720798,140,3.1900765895843506
1622719515.623991,141,4.235098361968994
1622719516.0669742,142,6.689378261566162
1622719516.5164433,143,5.302057266235352
1622719516.9548695,144,5.915065765380859
1622719517.4101415,145,8.539273262023926
1622719517.8519952,146,6.435403823852539
1622719518.2944696,147,5.774715423583984
1622719518.7389867,148,5.050673007965088
1622719519.1858916,149,7.933691024780273
1622719519.6460574,150,6.574398994445801
1622719520.0952542,151,4.399590492248535
1622719520.5637517,152,8.628218650817871
1622719521.0117671,153,7.1266279220581055
1622719521.4581487,154,7.267569541931152
1622719521.918709,155,5.991747856140137
1622719522.3724346,156,7.853559494018555
1622719522.8254282,157,5.876092433929443
1622719523.2513487,158,6.260512351989746
1622719523.69673,159,6.577947616577148
1622719524.1617835,160,6.888464450836182
1622719524.6438265,161,6.784976005554199
1622719525.106636,162,7.618616104125977
1622719525.5674293,163,8.019804954528809
1622719526.018947,164,5.031647205352783
1622719526.504509,165,6.671075820922852
1622719526.970142,166,6.3741536140441895
1622719527.4105337,167,6.831862449645996
1622719527.858611,168,7.9573140144348145
1622719528.3019152,169,6.791812419891357
1622719528.74058,170,6.97984504699707
1622719529.1854017,171,7.155693531036377
1622719529.6247315,172,6.736265659332275
1622719530.0718155,173,5.274288177490234
1622719530.503057,174,7.77828311920166
1622719530.952059,175,5.448206901550293
1622719531.3977509,176,6.096273899078369
1622719531.8599234,177,6.204605579376221
1622719532.2962801,178,5.636473655700684
1622719532.7518437,179,6.633519649505615
1622719533.2009928,180,6.539493083953857
1622719533.636738,181,3.67626690864563
1622719534.0814521,182,7.023797035217285
1622719534.5584695,183,7.23038387298584
1622719535.0010588,184,5.436434745788574
1622719535.4361093,185,6.506673812866211
1622719535.873925,186,5.8195905685424805
1622719536.3159475,187,6.603114604949951
1622719536.7754598,188,6.83959436416626
1622719537.203164,189,6.772059917449951
1622719537.654826,190,5.121511459350586
1622719538.1066675,191,6.569843292236328
1622719538.5681593,192,2.7382609844207764
1622719539.056222,193,6.545626163482666
1622719539.5048013,194,5.636966705322266
1622719539.9501371,195,4.729368686676025
1622719540.392396,196,5.996814727783203
1622719540.8204143,197,5.383149147033691
1622719541.2660992,198,4.110350131988525
1622719541.7192786,199,5.346136093139648
1622719542.158693,200,4.727983474731445
1622719542.6026227,201,4.1354498863220215
1622719543.0347745,202,6.089521408081055
1622719543.492185,203,7.10217809677124
1622719543.9423351,204,5.685303211212158
1622719544.3886197,205,5.281395435333252
1622719544.8344898,206,5.546230316162109
1622719545.2792478,207,6.3046345710754395
1622719545.7447865,208,6.263731956481934
1622719546.1797738,209,6.679083824157715
1622719546.6369002,210,5.815896034240723
1622719547.0852656,211,5.6318464279174805
1622719547.5396652,212,6.107573986053467
1622719547.9897978,213,4.6956963539123535
1622719548.433463,214,6.053094863891602
1622719548.8784091,215,5.521026134490967
1622719549.3345566,216,4.581479072570801
1622719549.7762163,217,4.855940341949463
1622719550.2223356,218,6.940253734588623
1622719550.672529,219,4.9030985832214355
1622719551.1156576,220,5.6181254386901855
1622719551.5543242,221,5.242485046386719
1622719552.0237758,222,5.005802154541016
1622719552.4773552,223,5.013150691986084
1622719552.9417038,224,6.111416339874268
1622719553.3716762,225,4.423454284667969
1622719553.810448,226,5.995904922485352
1622719554.2523286,227,4.941477298736572
1622719554.6883595,228,5.391671180725098
1622719555.139114,229,4.448118209838867
1622719555.596506,230,4.442920684814453
1622719556.0304737,231,5.871588706970215
1622719556.482868,232,5.192329406738281
1622719556.9230688,233,4.867566108703613
1622719557.3714979,234,5.287360191345215
1622719557.8123803,235,5.966930866241455
1622719558.269541,236,4.577800750732422
1622719558.7159646,237,5.700996398925781
1622719559.1544008,238,4.345697402954102
1622719559.6249905,239,4.560523509979248
1622719560.069602,240,5.520958423614502
1622719560.5247061,241,4.663405895233154
1622719560.9732556,242,4.644791126251221
1622719561.4416807,243,4.079513072967529
1622719561.8917933,244,4.609477996826172
1622719562.3356452,245,5.156701564788818
1622719562.7810538,246,4.776112079620361
1622719563.219644,247,3.9307923316955566
1622719563.6645067,248,5.006243705749512
1622719564.1126826,249,6.025106906890869
1622719564.5531847,250,4.755442142486572
1622719564.994223,251,5.2785468101501465
1622719565.4331415,252,5.41678524017334
1622719565.8830552,253,6.504495143890381
1622719566.3249474,254,4.516306400299072
1622719566.771379,255,4.111255168914795
1622719567.2154684,256,5.337347030639648
1622719567.6720197,257,5.056748867034912
1622719568.113889,258,4.844311714172363
1622719568.5991132,259,5.481696128845215
1622719569.0302744,260,4.639156818389893
1622719569.4819205,261,4.1807861328125
1622719569.926497,262,4.562140464782715
1622719570.3840215,263,5.500236511230469
1622719570.8533576,264,3.9459643363952637
1622719571.2987742,265,4.473901748657227
1622719571.7692022,266,4.910876274108887
1622719572.2127388,267,3.826669692993164
1622719572.66116,268,4.164106369018555
1622719573.1209772,269,4.564621925354004
1622719573.561056,270,4.034316539764404
1622719574.0212595,271,4.025169372558594
1622719574.493377,272,4.55026388168335
1622719574.9515104,273,4.657878398895264
1622719575.3844898,274,4.153145790100098
1622719575.8160799,275,4.374175071716309
1622719576.2427068,276,4.629860877990723
1622719576.7067554,277,4.865930557250977
1622719577.1578767,278,4.054069995880127
1622719577.6129613,279,5.412023067474365
1622719578.053003,280,4.400848388671875
1622719578.5074944,281,4.490466594696045
1622719578.9654264,282,4.926370143890381
1622719579.405923,283,4.909888744354248
1622719579.861258,284,5.142611026763916
1622719580.3151984,285,3.7605819702148438
1622719580.7749014,286,5.730785846710205
1622719581.2228386,287,4.323548793792725
1622719581.6659055,288,4.276946067810059
1622719582.1127038,289,4.902235984802246
1622719582.5568678,290,5.159023761749268
1622719583.0105097,291,4.013703346252441
1622719583.4414523,292,5.183082580566406
1622719583.8836708,293,4.024136066436768
1622719584.309923,294,4.257208824157715
1622719584.761938,295,5.247597694396973
1622719585.2040095,296,4.150186061859131
1622719585.647985,297,4.2087812423706055
1622719586.092574,298,3.2984635829925537
1622719586.5361252,299,3.849363088607788
1622719586.9823432,300,4.063884735107422
1622719587.4361627,301,3.0819289684295654
1622719587.8794854,302,3.167922019958496
1622719588.3201382,303,4.535636901855469
1622719588.7620294,304,3.3353512287139893
1622719589.2176812,305,3.3896424770355225
1622719589.6628504,306,4.146778583526611
1622719590.1214113,307,3.437117099761963
1622719590.587481,308,5.021383285522461
1622719591.0456884,309,3.1897096633911133
1622719591.494229,310,3.2109217643737793
1622719591.9460318,311,3.853803873062134
1622719592.3889093,312,3.9823668003082275
1622719592.8325536,313,3.7384626865386963
1622719593.259227,314,3.9039041996002197
1622719593.70898,315,3.6419873237609863
1622719594.1513572,316,4.338006496429443
1622719594.6107304,317,3.826908588409424
1622719595.043986,318,3.361971616744995
1622719595.5058432,319,3.662637710571289
1622719595.9430902,320,3.472707509994507
1622719596.3697393,321,3.6877176761627197
1622719596.805659,322,3.5677449703216553
1622719597.2798984,323,4.188365459442139
1622719597.7239997,324,3.6555941104888916
1622719598.17542,325,3.973609685897827
1622719598.626945,326,4.231021881103516
1622719599.0707188,327,3.7464981079101562
1622719599.5186317,328,3.651298761367798
1622719599.9485013,329,3.1958506107330322
1622719600.406913,330,2.9039928913116455
1622719600.852533,331,3.597590208053589
1622719601.3122203,332,3.6567132472991943
1622719601.7599328,333,3.8718066215515137
1622719602.2069955,334,3.187516212463379
1622719602.6614416,335,2.7020645141601562
1622719603.111954,336,4.317875385284424
1622719603.5439632,337,3.4869143962860107
1622719603.9940927,338,3.1555142402648926
1622719604.4660723,339,4.074769496917725
1622719604.9281793,340,3.560420513153076
1622719605.3805778,341,4.185648441314697
1622719605.8289084,342,4.4636335372924805
1622719606.2719433,343,4.226294040679932
1622719606.7476091,344,3.2275612354278564
1622719607.1993878,345,3.462155342102051
1622719607.6575434,346,3.9955639839172363
1622719608.1034875,347,2.378129005432129
1622719608.5820158,348,3.1262075901031494
1622719609.029068,349,2.4429709911346436
1622719609.490402,350,3.5613911151885986
1622719609.9412222,351,3.278449058532715
1622719610.3969395,352,3.9009575843811035
1622719610.854482,353,3.718254804611206
1622719611.2986064,354,3.8531196117401123
1622719611.7444868,355,3.2115612030029297
1622719612.1927614,356,3.1215291023254395
1622719612.6406014,357,3.835362195968628
1622719613.087133,358,3.3833179473876953
1622719613.5549228,359,2.8966801166534424
1622719613.9889884,360,3.821533441543579
1622719614.4305887,361,2.6466925144195557
1622719614.8878217,362,3.942487955093384
1622719615.3533552,363,2.4862937927246094
1622719615.7826352,364,3.533506393432617
1622719616.2308164,365,3.2758266925811768
1622719616.6935413,366,2.7836689949035645
1622719617.1422522,367,2.964155435562134
1622719617.5999582,368,2.3867099285125732
1622719618.0636418,369,2.662853717803955
1622719618.484834,370,3.113868236541748
1622719618.9363,371,3.0462896823883057
1622719619.3862138,372,4.64975118637085
1622719619.8374054,373,2.8593010902404785
1622719620.3075464,374,3.4239859580993652
1622719620.7428067,375,2.6717727184295654
1622719621.185188,376,3.2919516563415527
1622719621.6260884,377,3.8762290477752686
1622719622.0826838,378,3.762777090072632
1622719622.5250862,379,3.186568021774292
1622719622.9809923,380,2.723543643951416
1622719623.424733,381,3.4587550163269043
1622719623.8520577,382,2.7533674240112305
1622719624.2879622,383,3.1256890296936035
1622719624.7251477,384,3.735003709793091
1622719625.1737561,385,2.875683546066284
1622719625.6343522,386,3.474637269973755
1622719626.093476,387,4.203428268432617
1622719626.56178,388,3.6151976585388184
1622719626.996118,389,3.7103145122528076
1622719627.4432452,390,3.177560329437256
1622719627.8850904,391,3.38757061958313
1622719628.350229,392,3.2798800468444824
1622719628.8194652,393,3.475658655166626
1622719629.283674,394,3.060922145843506
1622719629.7264457,395,3.047851324081421
1622719630.1756294,396,3.315598726272583
1622719630.6287496,397,2.4768078327178955
1622719631.078116,398,2.6553127765655518
1622719631.5134654,399,3.0690438747406006
1622719631.9605997,400,2.9546356201171875
1622719632.4247663,401,2.269508123397827
1622719632.885657,402,2.828660011291504
1622719633.3330545,403,2.6331093311309814
1622719633.7893739,404,3.0446407794952393
1622719634.2324436,405,2.9677042961120605
1622719634.6847444,406,2.9606454372406006
1622719635.1404243,407,2.271955728530884
1622719635.5801752,408,3.1092305183410645
1622719636.0275369,409,3.818268060684204
1622719636.4752994,410,3.132058620452881
1622719636.8954737,411,3.8799736499786377
1622719637.334761,412,3.170400619506836
1622719637.7773373,413,3.33769154548645
1622719638.2168295,414,2.5220155715942383
1622719638.6753314,415,3.007766008377075
1622719639.121126,416,2.788477659225464
1622719639.5918937,417,2.1612319946289062
1622719640.039607,418,3.0276641845703125
1622719640.472161,419,2.7622177600860596
1622719640.9266245,420,2.3786392211914062
1622719641.368383,421,3.184513807296753
1622719641.839861,422,2.8394880294799805
1622719642.2940142,423,2.7918448448181152
1622719642.7386749,424,2.847818374633789
1622719643.1893985,425,2.4556190967559814
1622719643.6586823,426,3.2057573795318604
1622719644.0881648,427,3.0824778079986572
1622719644.5512426,428,3.3366594314575195
1622719645.0058103,429,2.813424825668335
1622719645.4556725,430,2.5073676109313965
1622719645.930443,431,3.0696444511413574
1622719646.3683946,432,2.6158719062805176
1622719646.8204525,433,2.7607953548431396
1622719647.2754695,434,2.4136338233947754
1622719647.6971996,435,3.238834857940674
1622719648.119254,436,2.9840259552001953
1622719648.5129995,437,2.6043150424957275
1622719648.908211,438,2.7164361476898193
1622719649.3581145,439,1.5884677171707153


==> media/run-digits_ccvae_snr_1.0_a2b_None_seed_1-tag-data_sup_SNR_enc_loc.csv <==
Wall time,Step,Value
1622719452.8683372,1,1.6438504457473755
1622719453.3107185,2,1.043552041053772
1622719453.771753,3,1.1304835081100464
1622719454.2214215,4,0.7967303395271301
1622719454.6933796,5,0.6838730573654175
1622719455.1514332,6,0.6619613170623779
1622719455.5936239,7,0.6763174533843994
1622719456.0235276,8,0.858387291431427
1622719456.4760067,9,0.9736257791519165
1622719456.8919916,10,0.9102880954742432
1622719457.333853,11,1.624613881111145
1622719457.7863045,12,1.6086019277572632
1622719458.2348924,13,2.3830854892730713
1622719458.6878192,14,2.542895555496216
1622719459.1381667,15,1.552677035331726
1622719459.5924904,16,2.745924234390259
1622719460.0271206,17,2.3247766494750977
1622719460.4759371,18,2.6354622840881348
1622719460.9128428,19,3.7186503410339355
1622719461.358817,20,3.4620368480682373
1622719461.8025377,21,5.071713447570801
1622719462.269883,22,5.219477653503418
1622719462.7056665,23,6.080799579620361
1622719463.1503165,24,5.257536888122559
1622719463.5969772,25,4.599271297454834
1622719464.039367,26,5.4369354248046875
1622719464.463993,27,6.126950263977051
1622719464.9116402,28,5.475158214569092
1622719465.3475664,29,6.120654106140137
1622719465.8149421,30,5.343906402587891
1622719466.270972,31,5.368639945983887
1622719466.724088,32,5.985986232757568
1622719467.1767545,33,5.383136749267578
1622719467.633021,34,6.438839435577393
1622719468.076209,35,5.35994291305542
1622719468.5254574,36,5.060521602630615
1622719468.9629605,37,5.088031768798828
1622719469.4194658,38,5.323424816131592
1622719469.8634691,39,3.74381947517395
1622719470.3321416,40,4.787785530090332
1622719470.7742736,41,4.074627876281738
1622719471.21976,42,3.145702362060547
1622719471.6789184,43,3.046605348587036
1622719472.117121,44,2.6191935539245605
1622719472.580373,45,1.999416708946228
1622719473.027833,46,2.021195888519287
1622719473.4584494,47,2.219677209854126
1622719473.8941562,48,2.170137643814087
1622719474.3569825,49,2.6615400314331055
1622719474.8045044,50,2.5614125728607178
1622719475.2513115,51,2.903240442276001
1622719475.686077,52,2.3723771572113037
1622719476.155948,53,2.9399914741516113
1622719476.5911567,54,2.823948383331299
1622719477.0383353,55,3.4303441047668457
1622719477.491982,56,3.0984435081481934
1622719477.9470634,57,3.0735433101654053
1622719478.412181,58,3.097471237182617
1622719478.853631,59,3.6778738498687744
1622719479.319008,60,3.380690813064575
1622719479.760573,61,3.2028684616088867
1622719480.2021537,62,3.7365505695343018
1622719480.6651986,63,2.8411478996276855
1622719481.1350293,64,3.3137052059173584
1622719481.6045163,65,3.1577374935150146
1622719482.059993,66,3.3209152221679688
1622719482.5006354,67,3.050828695297241
1622719482.9455729,68,2.404493570327759
1622719483.4034145,69,3.5379908084869385
1622719483.8832622,70,2.1027421951293945
1622719484.3052702,71,2.7327146530151367
1622719484.7561743,72,3.02824330329895
1622719485.2241774,73,3.0571913719177246
1622719485.6543815,74,2.3356621265411377
1622719486.1021774,75,2.1063332557678223
1622719486.554482,76,1.9830418825149536
1622719487.0052521,77,1.9600943326950073
1622719487.472737,78,3.4855873584747314
1622719487.9312396,79,1.6078931093215942
1622719488.3577256,80,2.5780951976776123
1622719488.800669,81,1.8420274257659912
1622719489.2349706,82,3.072646379470825
1622719489.6638908,83,2.3212785720825195
1622719490.1145327,84,2.9168505668640137
1622719490.5511081,85,1.9904584884643555
1622719490.9870486,86,2.925584077835083
1622719491.425059,87,4.002527236938477
1622719491.8971832,88,1.8717498779296875
1622719492.3311753,89,3.6420812606811523
1622719492.7674122,90,1.8956938982009888
1622719493.2079506,91,1.6545155048370361
1622719493.6492739,92,1.7731404304504395
1622719494.0822523,93,1.4043047428131104
1622719494.5542567,94,1.6167523860931396
1622719494.9879115,95,1.6271090507507324
1622719495.4659305,96,1.9366928339004517
1622719495.913772,97,2.945265531539917
1622719496.3515048,98,1.5435227155685425
1622719496.8015108,99,2.774533987045288
1622719497.2461722,100,1.1362230777740479
1622719497.6937938,101,1.3452420234680176
1622719498.156815,102,4.35142707824707
1622719498.6168938,103,2.881446361541748
1622719499.0846522,104,7.293566703796387
1622719499.5363846,105,3.909430980682373
1622719499.985377,106,2.0896995067596436
1622719500.4451032,107,1.8249995708465576
1622719500.9066694,108,1.8573431968688965
1622719501.3480635,109,0.9570813775062561
1622719501.7912195,110,1.8806525468826294
1622719502.2406967,111,1.2431204319000244
1622719502.675397,112,6.192842960357666
1622719503.1131585,113,2.9068703651428223
1622719503.552981,114,2.1009652614593506
1622719504.001854,115,3.1623079776763916
1622719504.4627943,116,4.325751304626465
1622719504.920351,117,4.059295654296875
1622719505.3556023,118,2.5583677291870117
1622719505.7968237,119,3.2661938667297363
1622719506.2416978,120,3.286508560180664
1622719506.6866393,121,4.814436435699463
1622719507.13845,122,5.129333019256592
1622719507.5763407,123,1.5275505781173706
1622719508.0268364,124,1.9259610176086426
1622719508.4697485,125,1.2415927648544312
1622719508.9342546,126,1.9389302730560303
1622719509.3836896,127,3.8754782676696777
1622719509.8264282,128,2.4771761894226074
1622719510.2761388,129,3.2141950130462646
1622719510.739032,130,4.03447151184082
1622719511.185087,131,3.396440029144287
1622719511.6283543,132,1.7106703519821167
1622719512.0838249,133,3.021839141845703
1622719512.5233705,134,3.254915237426758
1622719512.9531739,135,1.0964258909225464
1622719513.3865228,136,2.4750068187713623
1622719513.8307152,137,4.024838447570801
1622719514.2757235,138,3.8843748569488525
1622719514.7181854,139,1.737349271774292
1622719515.170687,140,2.5758705139160156
1622719515.6226926,141,3.9823455810546875
1622719516.0657644,142,4.884201526641846
1622719516.5147197,143,6.474302768707275
1622719516.9536922,144,4.170304298400879
1622719517.4090965,145,1.4969898462295532
1622719517.850671,146,6.9439802169799805
1622719518.2931693,147,6.072718143463135
1622719518.737661,148,6.444254398345947
1622719519.1839237,149,4.4431586265563965
1622719519.644821,150,5.853741645812988
1622719520.0938122,151,1.1008328199386597
1622719520.5624797,152,8.424004554748535
1622719521.0102642,153,2.4644665718078613
1622719521.456676,154,1.962999701499939
1622719521.9175472,155,4.387857437133789
1622719522.3707492,156,5.458851337432861
1622719522.823689,157,3.881175994873047
1622719523.2501516,158,6.935019493103027
1622719523.6955338,159,5.5520124435424805
1622719524.1605892,160,3.283433675765991
1622719524.6425152,161,1.5169053077697754
1622719525.105202,162,3.415923833847046
1622719525.5662818,163,1.933701992034912
1622719526.01767,164,3.4434449672698975
1622719526.5030837,165,3.124183416366577
1622719526.9688118,166,1.8247870206832886
1622719527.4092925,167,1.2736347913742065
1622719527.8574567,168,6.132278919219971
1622719528.3008063,169,1.7414437532424927
1622719528.7392135,170,3.672471046447754
1622719529.1840148,171,1.1255632638931274
1622719529.6235285,172,3.923478841781616
1622719530.0704165,173,6.585809707641602
1622719530.501838,174,3.350029468536377
1622719530.950621,175,5.450945854187012
1622719531.3960652,176,2.846956968307495
1622719531.8586118,177,3.1211659908294678
1622719532.2947407,178,2.075530529022217
1622719532.7505279,179,2.847266435623169
1622719533.1994746,180,3.441950798034668
1622719533.6352723,181,1.9150561094284058
1622719534.0800633,182,4.009798526763916
1622719534.556961,183,3.368243455886841
1622719534.9998147,184,4.521313667297363
1622719535.4346766,185,2.92248797416687
1622719535.8723538,186,3.4213509559631348
1622719536.3142238,187,4.177821636199951
1622719536.7740362,188,2.2988474369049072
1622719537.2018933,189,1.7347033023834229
1622719537.6536975,190,2.8482344150543213
1622719538.1052132,191,2.7391092777252197
1622719538.5665689,192,3.692779302597046
1622719539.0549726,193,2.5842177867889404
1622719539.5029728,194,1.7047168016433716
1622719539.9491394,195,5.416842460632324
1622719540.3912044,196,3.8288357257843018
1622719540.819217,197,2.2497901916503906
1622719541.2645097,198,4.638021945953369
1622719541.718101,199,4.678688049316406
1622719542.157148,200,3.2078659534454346
1622719542.6011624,201,1.2112475633621216
1622719543.0336857,202,3.030449867248535
1622719543.4907675,203,1.7967567443847656
1622719543.940851,204,5.153624534606934
1622719544.3874693,205,1.8156447410583496
1622719544.8332427,206,2.8674516677856445
1622719545.2780223,207,2.055704355239868
1622719545.7434185,208,5.829652309417725
1622719546.1783466,209,3.1599371433258057
1622719546.63526,210,1.3693387508392334
1622719547.0840838,211,2.7678897380828857
1622719547.5381072,212,0.9977675676345825
1622719547.9886458,213,8.355586051940918
1622719548.4321942,214,2.296469211578369
1622719548.876738,215,2.8767240047454834
1622719549.3333862,216,3.1731600761413574
1622719549.775045,217,3.3793108463287354
1622719550.2211678,218,3.7655630111694336
1622719550.6712537,219,2.488208532333374
1622719551.1142828,220,2.7377986907958984
1622719551.5530772,221,4.5184831619262695
1622719552.0223494,222,4.212553024291992
1622719552.4762106,223,5.636958599090576
1622719552.9404888,224,4.036257266998291
1622719553.370154,225,1.4176216125488281
1622719553.8090997,226,1.9566642045974731
1622719554.2510078,227,5.799583435058594
1622719554.6869185,228,3.670133352279663
1622719555.1378858,229,2.7034683227539062
1622719555.5953724,230,7.457942962646484
1622719556.0288594,231,2.0737366676330566
1622719556.4804962,232,2.8800599575042725
1622719556.9217129,233,6.646644592285156
1622719557.370051,234,3.742044687271118
1622719557.8110158,235,4.458611965179443
1622719558.267683,236,4.2929911613464355
1622719558.7147121,237,4.352910995483398
1622719559.1532035,238,2.585176467895508
1622719559.6238353,239,1.5330522060394287
1622719560.0683036,240,3.516050338745117
1622719560.5234845,241,2.07332181930542
1622719560.972028,242,2.455702066421509
1622719561.4406288,243,2.690448045730591
1622719561.8899539,244,3.246490716934204
1622719562.334249,245,2.0960772037506104
1622719562.779994,246,4.1214680671691895
1622719563.2187095,247,2.0460143089294434
1622719563.6634045,248,3.5629751682281494
1622719564.1113756,249,3.5387070178985596
1622719564.5516868,250,1.6702040433883667
1622719564.9929729,251,1.7852463722229004
1622719565.4319599,252,2.829806327819824
1622719565.8816586,253,4.9195685386657715
1622719566.3234851,254,2.986509084701538
1622719566.769926,255,7.600858211517334
1622719567.2143016,256,6.838329792022705
1622719567.6708467,257,5.225541114807129
1622719568.112092,258,2.4158222675323486
1622719568.597619,259,4.415895462036133
1622719569.0289693,260,1.84708571434021
1622719569.4803336,261,1.4443943500518799
1622719569.9249756,262,2.67326283454895
1622719570.3827033,263,4.085222244262695
1622719570.8516452,264,4.776352405548096
1622719571.2972457,265,1.5372575521469116
1622719571.7677019,266,0.9218050837516785
1622719572.2113159,267,5.399449825286865
1622719572.659877,268,1.9478867053985596
1622719573.1196923,269,3.9625370502471924
1622719573.559769,270,2.221348762512207
1622719574.0199533,271,2.3913521766662598
1622719574.4920387,272,2.708472728729248
1622719574.950377,273,4.0390095710754395
1622719575.3828533,274,3.2432098388671875
1622719575.8148704,275,4.340618133544922
1622719576.2413058,276,3.6607859134674072
1622719576.70577,277,4.587926864624023
1622719577.1567316,278,3.2044262886047363
1622719577.6119769,279,1.8119374513626099
1622719578.0516133,280,1.3990627527236938
1622719578.505968,281,3.214193820953369
1622719578.963726,282,2.0637147426605225
1622719579.4045746,283,5.597123622894287
1622719579.8598912,284,4.901086330413818
1622719580.3139865,285,1.7930166721343994
1622719580.773528,286,3.298644542694092
1622719581.2215097,287,5.607187747955322
1622719581.664772,288,2.839296340942383
1622719582.1113167,289,2.7389235496520996
1622719582.5550966,290,1.744408130645752
1622719583.0093677,291,7.18829870223999
1622719583.4402425,292,2.332533121109009
1622719583.8824625,293,5.753844261169434
1622719584.3083212,294,1.9804257154464722
1622719584.760622,295,3.2119150161743164
1622719585.2022965,296,4.086038589477539
1622719585.646762,297,3.8332934379577637
1622719586.09092,298,4.253504276275635
1622719586.534816,299,4.442563056945801
1622719586.9807022,300,1.5807427167892456
1622719587.43476,301,9.013535499572754
1622719587.8781312,302,2.5509846210479736
1622719588.3187368,303,7.763276100158691
1622719588.7604296,304,2.4754557609558105
1622719589.2162864,305,2.3971729278564453
1622719589.6616197,306,2.126302480697632
1622719590.120061,307,4.343099594116211
1622719590.5861225,308,3.7863428592681885
1622719591.0439844,309,5.863402366638184
1622719591.4927793,310,5.879834175109863
1622719591.9449537,311,3.409919023513794
1622719592.387655,312,2.7169814109802246
1622719592.831093,313,2.7789559364318848
1622719593.258115,314,1.4348276853561401
1622719593.7074814,315,4.049837112426758
1622719594.1498675,316,5.515882968902588
1622719594.6098897,317,2.2248024940490723
1622719595.0429022,318,2.8710153102874756
1622719595.5041552,319,4.347509860992432
1622719595.9417913,320,5.978461742401123
1622719596.367893,321,1.8530364036560059
1622719596.8043594,322,4.4656596183776855
1622719597.278639,323,3.2447307109832764
1622719597.7226028,324,5.129194259643555
1622719598.1737597,325,3.0497214794158936
1622719598.6253238,326,6.708765029907227
1622719599.0693982,327,3.1263723373413086
1622719599.5172393,328,4.081855297088623
1622719599.9474757,329,2.0318048000335693
1622719600.405599,330,2.193272590637207
1622719600.8508797,331,2.034278392791748
1622719601.3110838,332,5.10096549987793
1622719601.7582977,333,3.3066585063934326
1622719602.2055416,334,3.20149564743042
1622719602.6602652,335,3.3847389221191406
1622719603.110298,336,5.335875511169434
1622719603.543027,337,4.534968376159668
1622719603.992724,338,2.761983871459961
1622719604.464633,339,1.2375671863555908
1622719604.9267807,340,2.0356945991516113
1622719605.3788517,341,4.141516208648682
1622719605.8276775,342,5.446777820587158
1622719606.270559,343,4.8594841957092285
1622719606.7463672,344,3.9573700428009033
1622719607.1981537,345,4.45525598526001
1622719607.6561062,346,3.9722421169281006
1622719608.1019626,347,2.9315357208251953
1622719608.5806038,348,3.859685182571411
1622719609.0270767,349,1.8232944011688232
1622719609.4886897,350,1.4606999158859253
1622719609.939981,351,2.90873646736145
1622719610.3952339,352,3.0978991985321045
1622719610.8532088,353,4.8390631675720215
1622719611.2971761,354,3.5588927268981934
1622719611.7426836,355,5.1716461181640625
1622719612.1912072,356,2.1400258541107178
1622719612.6393564,357,3.811696767807007
1622719613.0854936,358,3.0835671424865723
1622719613.553583,359,3.5137360095977783
1622719613.9878554,360,2.341240167617798
1622719614.429493,361,1.9079618453979492
1622719614.886395,362,7.078128337860107
1622719615.3524344,363,2.5545620918273926
1622719615.7815807,364,3.947871208190918
1622719616.229559,365,3.8073747158050537
1622719616.6922145,366,4.57009220123291
1622719617.1408925,367,6.624557971954346
1622719617.5983286,368,1.1993868350982666
1622719618.0626724,369,3.8079705238342285
1622719618.48347,370,2.8256986141204834
1622719618.9344566,371,2.1415727138519287
1622719619.384745,372,2.752478837966919
1622719619.8356001,373,2.6664223670959473
1622719620.3063507,374,1.8154057264328003
1622719620.7412875,375,2.391474723815918
1622719621.1838207,376,1.7512074708938599
1622719621.6247568,377,3.175105094909668
1622719622.0812967,378,2.6195456981658936
1622719622.5228262,379,0.7711824774742126
1622719622.9801054,380,3.2393975257873535
1622719623.4235368,381,1.8251885175704956
1622719623.850611,382,1.9810070991516113
1622719624.286381,383,4.941786766052246
1622719624.7226844,384,1.6874338388442993
1622719625.1727188,385,2.129790782928467
1622719625.632892,386,1.299953818321228
1622719626.0917788,387,5.623929023742676
1622719626.5603755,388,1.7318065166473389
1622719626.994907,389,3.229881525039673
1622719627.441921,390,2.4025847911834717
1622719627.883647,391,2.311882734298706
1622719628.3491054,392,4.160336494445801
1622719628.817867,393,1.2031038999557495
1622719629.282409,394,2.1031973361968994
1622719629.7253096,395,3.60329270362854
1622719630.1744814,396,4.182415008544922
1622719630.626385,397,2.777986764907837
1622719631.0763664,398,5.830543041229248
1622719631.5116224,399,3.4966235160827637
1622719631.9593625,400,1.7368085384368896
1622719632.4234161,401,2.6159403324127197
1622719632.8841705,402,1.2399170398712158
1622719633.3319159,403,2.9257798194885254
1622719633.7881691,404,3.3386576175689697
1622719634.2308426,405,0.8817192912101746
1622719634.6831148,406,4.679750442504883
1622719635.1393642,407,4.061643123626709
1622719635.5787692,408,4.468244552612305
1622719636.0263925,409,5.378772735595703
1622719636.4740565,410,7.374977111816406
1622719636.8942804,411,3.9092321395874023
1622719637.3332503,412,3.912655830383301
1622719637.7762396,413,3.9076218605041504
1622719638.2155051,414,1.1316673755645752
1622719638.6738958,415,2.944183588027954
1622719639.119939,416,2.0368404388427734
1622719639.5904763,417,1.9446399211883545
1622719640.0379128,418,2.563556432723999
1622719640.470899,419,4.0605621337890625
1622719640.9252226,420,3.5950887203216553
1622719641.3666685,421,2.200700044631958
1622719641.8381715,422,3.914618968963623
1622719642.292832,423,1.9507249593734741
1622719642.7375119,424,3.2699694633483887
1622719643.1880848,425,3.9613089561462402
1622719643.6575274,426,1.9613338708877563
1622719644.0866475,427,2.156672239303589
1622719644.5498457,428,4.757277011871338
1622719645.0046406,429,4.182389259338379
1622719645.4539394,430,2.7269697189331055
1622719645.9292295,431,3.1789000034332275
1622719646.3671556,432,3.114260196685791
1622719646.8194742,433,2.893374443054199
1622719647.2738729,434,2.085008144378662
1622719647.6961591,435,0.9916704893112183
1622719648.118126,436,4.396285057067871
1622719648.5118265,437,2.961421251296997
1622719648.9072948,438,5.848775863647461
1622719649.356711,439,1.4529013633728027


==> media/run-digits_ccvae_snr_no_d_1.0_a2b_None_seed_1-tag-data_sup_SNR_classifer_1st.csv <==
Wall time,Step,Value
1622719193.9291992,1,0.2245246320962906
1622719194.3404615,2,0.22596782445907593
1622719194.7718241,3,0.22532837092876434
1622719195.2014713,4,0.2288520336151123
1622719195.6582212,5,0.2216571718454361
1622719196.097608,6,0.22506366670131683
1622719196.532201,7,0.2251383364200592
1622719196.97636,8,0.22203081846237183
1622719197.4136436,9,0.22694560885429382
1622719197.8391283,10,0.22166100144386292
1622719198.2822027,11,0.22319485247135162
1622719198.7117765,12,0.21850012242794037
1622719199.1369882,13,0.22116772830486298
1622719199.576158,14,0.2224019169807434
1622719200.014107,15,0.2226843535900116
1622719200.471513,16,0.2246749848127365
1622719200.917506,17,0.22976303100585938
1622719201.3668747,18,0.21670858561992645
1622719201.8008525,19,0.24632371962070465
1622719202.2302034,20,0.22030985355377197
1622719202.6692877,21,0.2312554270029068
1622719203.0974846,22,0.227316752076149
1622719203.5370934,23,0.22051656246185303
1622719203.973183,24,0.22674861550331116
1622719204.4312506,25,0.22984443604946136
1622719204.8711596,26,0.2273419201374054
1622719205.3087842,27,0.2237285077571869
1622719205.7401478,28,0.21302279829978943
1622719206.1876323,29,0.2332073599100113
1622719206.6283238,30,0.22106364369392395
1622719207.074611,31,0.2091439813375473
1622719207.513648,32,0.21668641269207
1622719207.9676354,33,0.23260369896888733
1622719208.4160147,34,0.2326992005109787
1622719208.8486137,35,0.22634708881378174
1622719209.2868512,36,0.20874077081680298
1622719209.7177193,37,0.22928105294704437
1622719210.1520534,38,0.21675057709217072
1622719210.5842006,39,0.22850707173347473
1622719211.0097423,40,0.22805087268352509
1622719211.4425359,41,0.22597889602184296
1622719211.8825803,42,0.21014702320098877
1622719212.3347473,43,0.21864359080791473
1622719212.773625,44,0.21347469091415405
1622719213.2271962,45,0.2266540378332138
1622719213.6799955,46,0.23613502085208893
1622719214.1142263,47,0.20916065573692322
1622719214.5543303,48,0.22110790014266968
1622719215.0015447,49,0.21936185657978058
1622719215.4501078,50,0.22950783371925354
1622719215.9029634,51,0.222544863820076
1622719216.3589156,52,0.2082262486219406
1622719216.8061295,53,0.2179735004901886
1622719217.2326021,54,0.2323787659406662
1622719217.6827443,55,0.2306421846151352
1622719218.1060035,56,0.22372578084468842
1622719218.560029,57,0.22382999956607819
1622719218.9996257,58,0.19751028716564178
1622719219.4481716,59,0.22345413267612457
1622719219.889053,60,0.22384341061115265
1622719220.32848,61,0.22714102268218994
1622719220.8000486,62,0.21641729772090912
1622719221.247899,63,0.21020953357219696
1622719221.6864243,64,0.22719581425189972
1622719222.1181118,65,0.22044259309768677
1622719222.5660431,66,0.21665625274181366
1622719222.9973676,67,0.22479036450386047
1622719223.4423919,68,0.2269613891839981
1622719223.8840988,69,0.20612803101539612
1622719224.3215609,70,0.2286176085472107
1622719224.7555218,71,0.2159607857465744
1622719225.1934133,72,0.2496311068534851
1622719225.6412523,73,0.23893190920352936
1622719226.086675,74,0.2216539829969406
1622719226.5407069,75,0.215638667345047
1622719226.9781513,76,0.21684324741363525
1622719227.4235363,77,0.2215004861354828
1622719227.8527641,78,0.21392783522605896
1622719228.2904747,79,0.2190685123205185
1622719228.726939,80,0.21907493472099304
1622719229.1557965,81,0.22956468164920807
1622719229.5969477,82,0.22819799184799194
1622719230.035979,83,0.22044578194618225
1622719230.4852445,84,0.20933406054973602
1622719230.9073355,85,0.23865357041358948
1622719231.3566535,86,0.2153111696243286
1622719231.7907894,87,0.23042887449264526
1622719232.2328405,88,0.23193055391311646
1622719232.672507,89,0.207538902759552
1622719233.1103175,90,0.2278214991092682
1622719233.5642667,91,0.25211837887763977
1622719234.0099273,92,0.23514841496944427
1622719234.4509785,93,0.21667170524597168
1622719234.8933816,94,0.221146821975708
1622719235.3429434,95,0.22791731357574463
1622719235.7878432,96,0.25021135807037354
1622719236.235171,97,0.22892405092716217
1622719236.680474,98,0.2274065464735031
1622719237.1211135,99,0.22857438027858734
1622719237.5600424,100,0.21757863461971283
1622719237.9910474,101,0.23406773805618286
1622719238.4549487,102,0.2260650247335434
1622719238.9078856,103,0.23453643918037415
1622719239.3329191,104,0.22209665179252625
1622719239.775883,105,0.20704610645771027
1622719240.197391,106,0.2293969690799713
1622719240.6443818,107,0.23443220555782318
1622719241.0874643,108,0.22692926228046417
1622719241.5146792,109,0.24443428218364716
1622719241.9481149,110,0.22495490312576294
1622719242.3771446,111,0.20788080990314484
1622719242.8122878,112,0.2400105595588684
1622719243.2382164,113,0.22216279804706573
1622719243.6756184,114,0.2236734926700592
1622719244.1227283,115,0.2320680320262909
1622719244.5384,116,0.22812525928020477
1622719244.9685452,117,0.2467200756072998
1622719245.4126315,118,0.21341948211193085
1622719245.8431766,119,0.25485751032829285
1622719246.2884765,120,0.2292153239250183
1622719246.7118912,121,0.24418853223323822
1622719247.1521924,122,0.21529176831245422
1622719247.5822027,123,0.21672526001930237
1622719248.0150602,124,0.21561089158058167
1622719248.4386144,125,0.20947803556919098
1622719248.8838747,126,0.23009063303470612
1622719249.3261547,127,0.20713204145431519
1622719249.7726653,128,0.22914235293865204
1622719250.196139,129,0.21656771004199982
1622719250.6323347,130,0.21431824564933777
1622719251.0726173,131,0.22818002104759216
1622719251.5320768,132,0.2107509970664978
1622719251.9863806,133,0.2567184269428253
1622719252.4482691,134,0.22668182849884033
1622719252.891848,135,0.23492316901683807
1622719253.3337808,136,0.21397605538368225
1622719253.7921705,137,0.24354764819145203
1622719254.2231536,138,0.23866671323776245
1622719254.66776,139,0.2555324137210846
1622719255.097189,140,0.22744120657444
1622719255.55003,141,0.2258453667163849
1622719256.0041268,142,0.24977929890155792
1622719256.4622915,143,0.23793525993824005
1622719256.892376,144,0.23934198915958405
1622719257.3431356,145,0.245330810546875
1622719257.7870963,146,0.2447054386138916
1622719258.2209163,147,0.23264992237091064
1622719258.672651,148,0.2490801364183426
1622719259.1129005,149,0.2563505172729492
1622719259.5479593,150,0.20655317604541779
1622719260.022727,151,0.2172616720199585
1622719260.465017,152,0.21905887126922607
1622719260.8988235,153,0.2181166559457779
1622719261.3367965,154,0.21506820619106293
1622719261.772515,155,0.22143787145614624
1622719262.197858,156,0.2422206997871399
1622719262.622989,157,0.2148197889328003
1622719263.0778925,158,0.2501661479473114
1622719263.514379,159,0.20462903380393982
1622719263.9610362,160,0.2307506501674652
1622719264.404716,161,0.24512742459774017
1622719264.8340764,162,0.222800150513649
1622719265.2714782,163,0.20211602747440338
1622719265.7104356,164,0.23189033567905426
1622719266.1530378,165,0.22032234072685242
1622719266.5925193,166,0.23119127750396729
1622719267.034524,167,0.21940694749355316
1622719267.464785,168,0.20461761951446533
1622719267.9385114,169,0.21390506625175476
1622719268.43354,170,0.20547819137573242
1622719268.8656297,171,0.20886829495429993
1622719269.2716718,172,0.2259385883808136
1622719269.6617446,173,0.21978192031383514
1622719270.0350413,174,0.22108814120292664
1622719270.420105,175,0.23146243393421173
1622719270.853339,176,0.2249797135591507
1622719271.3114767,177,0.23480890691280365
1622719271.765497,178,0.22006778419017792
1622719272.1846879,179,0.23631715774536133
1622719272.6116607,180,0.22157041728496552
1622719273.0243714,181,0.2312207669019699
1622719273.4772856,182,0.20463533699512482
1622719273.940716,183,0.23035109043121338
1622719274.3834717,184,0.2212497889995575
1622719274.8321958,185,0.21891054511070251
1622719275.2660956,186,0.20918449759483337
1622719275.7093408,187,0.23716777563095093
1622719276.1407156,188,0.23993191123008728
1622719276.595587,189,0.24225838482379913
1622719277.0149527,190,0.21466697752475739
1622719277.4780223,191,0.228962704539299
1622719277.9263818,192,0.2367064654827118
1622719278.3906193,193,0.21992923319339752
1622719278.8508754,194,0.24250730872154236
1622719279.3101714,195,0.20048771798610687
1622719279.7759414,196,0.2324640303850174
1622719280.2233598,197,0.20634892582893372
1622719280.6785948,198,0.22017665207386017
1622719281.123816,199,0.2160758674144745
1622719281.5822535,200,0.22089169919490814
1622719282.0448422,201,0.22518928349018097
1622719282.5001402,202,0.2451319843530655
1622719282.9844663,203,0.21532240509986877
1622719283.4390452,204,0.23013712465763092
1622719283.9185843,205,0.22046004235744476
1622719284.3851051,206,0.21884392201900482
1622719284.8276637,207,0.23021577298641205
1622719285.2903216,208,0.22786512970924377
1622719285.7363586,209,0.22459657490253448
1622719286.2048893,210,0.23377545177936554
1622719286.6641285,211,0.24140289425849915
1622719287.163184,212,0.21552814543247223
1622719287.6044323,213,0.239357128739357
1622719288.0421584,214,0.21257217228412628
1622719288.4963973,215,0.22382932901382446
1622719288.9429297,216,0.24573293328285217
1622719289.41651,217,0.24420307576656342
1622719289.9005587,218,0.24001407623291016
1622719290.378431,219,0.2272239327430725
1622719290.820874,220,0.23524148762226105
1622719291.2817135,221,0.23455341160297394
1622719291.730753,222,0.23546884953975677
1622719292.1235976,223,0.21395975351333618
1622719292.578434,224,0.19983571767807007
1622719293.0119014,225,0.20388029515743256
1622719293.4300387,226,0.22301103174686432
1622719293.9047027,227,0.25137531757354736
1622719294.3681378,228,0.22733263671398163
1622719294.8429172,229,0.2205391526222229
1622719295.2840023,230,0.22459420561790466
1622719295.7380724,231,0.2574189603328705
1622719296.1874363,232,0.23518171906471252
1622719296.6441498,233,0.24379350244998932
1622719297.1302164,234,0.22965456545352936
1622719297.5678337,235,0.22617752850055695
1622719298.0194678,236,0.23780275881290436
1622719298.4823844,237,0.233000248670578
1622719298.9550686,238,0.23149320483207703
1622719299.4460635,239,0.21903996169567108
1622719299.9183931,240,0.25372546911239624
1622719300.3849306,241,0.22854624688625336
1622719300.8408577,242,0.22364357113838196
1622719301.3189268,243,0.22748525440692902
1622719301.7781868,244,0.23332981765270233
1622719302.2579434,245,0.23627693951129913
1622719302.7430744,246,0.25561514496803284
1622719303.1757274,247,0.22057822346687317
1622719303.6442688,248,0.21607503294944763
1622719304.1045938,249,0.22749078273773193
1622719304.5657403,250,0.21640722453594208
1622719305.0206027,251,0.24495966732501984
1622719305.5010178,252,0.23310647904872894
1622719305.9449158,253,0.20643997192382812
1622719306.4000394,254,0.25190243124961853
1622719306.84633,255,0.22476504743099213
1622719307.2805154,256,0.234440878033638
1622719307.7247772,257,0.2527387738227844
1622719308.2030249,258,0.2746649980545044
1622719308.6445963,259,0.22258883714675903
1622719309.122931,260,0.23942552506923676
1622719309.583791,261,0.2450433373451233
1622719310.0318904,262,0.2224860042333603
1622719310.4968963,263,0.22070583701133728
1622719310.9416335,264,0.23651863634586334
1622719311.417154,265,0.22278384864330292
1622719311.910626,266,0.23065538704395294
1622719312.3973794,267,0.23261599242687225
1622719312.8745687,268,0.2347477525472641
1622719313.3299277,269,0.2297031134366989
1622719313.7985444,270,0.2289462834596634
1622719314.2610412,271,0.2540578842163086
1622719314.7303333,272,0.22929130494594574
1622719315.2044792,273,0.2587248682975769
1622719315.646417,274,0.22704870998859406
1622719316.1135302,275,0.2356022298336029
1622719316.57556,276,0.2381857931613922
1622719317.028366,277,0.20988206565380096
1622719317.495642,278,0.24136869609355927
1622719317.956901,279,0.23867565393447876
1622719318.409839,280,0.244903564453125
1622719318.8619936,281,0.22827892005443573
1622719319.3238623,282,0.2323053777217865
1622719319.7863576,283,0.24058951437473297
1622719320.2633736,284,0.2593773305416107
1622719320.726714,285,0.22794558107852936
1622719321.2126184,286,0.21390877664089203
1622719321.6929765,287,0.2324630171060562
1622719322.1523528,288,0.24298718571662903
1622719322.6071937,289,0.2434704452753067
1622719323.0596008,290,0.22053536772727966
1622719323.5120468,291,0.23425845801830292
1622719323.953551,292,0.21530462801456451
1622719324.420023,293,0.27956855297088623
1622719324.8772755,294,0.22318477928638458
1622719325.3563786,295,0.22651280462741852
1622719325.796929,296,0.24092118442058563
1622719326.2657082,297,0.2403416633605957
1622719326.7446272,298,0.23043298721313477
1622719327.201199,299,0.24315819144248962
1622719327.6793635,300,0.22403839230537415
1622719328.1517844,301,0.2510826587677002
1622719328.6214688,302,0.20832234621047974
1622719329.0867505,303,0.22961874306201935
1622719329.5423148,304,0.20704114437103271
1622719330.0292888,305,0.21988144516944885
1622719330.4976807,306,0.26912790536880493
1622719330.9694064,307,0.21528293192386627
1622719331.4727416,308,0.21469879150390625
1622719331.9496038,309,0.21902057528495789
1622719332.4241085,310,0.24381810426712036
1622719332.8614829,311,0.21885143220424652
1622719333.3074443,312,0.2306334227323532
1622719333.7559853,313,0.2556135058403015
1622719334.2155845,314,0.21902933716773987
1622719334.6992493,315,0.2536489963531494
1622719335.1339388,316,0.22294563055038452
1622719335.5840113,317,0.21232230961322784
1622719336.0266685,318,0.25556689500808716
1622719336.4854658,319,0.2440771609544754
1622719336.9454427,320,0.21550661325454712
1622719337.3916485,321,0.22341704368591309
1622719337.8648725,322,0.22573153674602509
1622719338.3381839,323,0.2292444407939911
1622719338.8018506,324,0.2437014877796173
1622719339.2616322,325,0.22805587947368622
1622719339.714821,326,0.2322487086057663
1622719340.189235,327,0.2667594850063324
1622719340.666333,328,0.25739023089408875
1622719341.1297867,329,0.2163780927658081
1622719341.5750825,330,0.25345975160598755
1622719342.0407553,331,0.2421901524066925
1622719342.4859746,332,0.22997038066387177
1622719342.9489226,333,0.23697851598262787
1622719343.4091856,334,0.22459377348423004
1622719343.8764057,335,0.22125370800495148
1622719344.344027,336,0.22216278314590454
1622719344.8191452,337,0.21165378391742706
1622719345.2882605,338,0.23761169612407684
1622719345.7541504,339,0.21127794682979584
1622719346.224829,340,0.23162256181240082
1622719346.6893916,341,0.22131678462028503
1622719347.1324687,342,0.22844846546649933
1622719347.594767,343,0.2185613512992859
1622719348.0559397,344,0.24823781847953796
1622719348.507809,345,0.22122786939144135
1622719348.9566026,346,0.24326923489570618
1622719349.4120138,347,0.23478853702545166
1622719349.8691773,348,0.2475653886795044
1622719350.3309937,349,0.2163528949022293
1622719350.7814882,350,0.2507568597793579
1622719351.2163148,351,0.21876046061515808
1622719351.7147946,352,0.24937476217746735
1622719352.1765423,353,0.24785394966602325
1622719352.6388197,354,0.22584137320518494
1622719353.0865924,355,0.22644682228565216
1622719353.5401082,356,0.20970647037029266
1622719353.986158,357,0.23710782825946808
1622719354.4268928,358,0.2359253466129303
1622719354.889814,359,0.22312505543231964
1622719355.353765,360,0.24102889001369476
1622719355.8072162,361,0.21845661103725433
1622719356.2937856,362,0.22446399927139282
1622719356.7601283,363,0.22280290722846985
1622719357.2066128,364,0.2271931916475296
1622719357.66173,365,0.24246306717395782
1622719358.1136308,366,0.22301138937473297
1622719358.5739064,367,0.21733619272708893
1622719359.0552974,368,0.22946177423000336
1622719359.5515156,369,0.22966784238815308
1622719360.0355363,370,0.23300091922283173
1622719360.506462,371,0.2216123640537262
1622719360.9865105,372,0.22355347871780396
1622719361.431457,373,0.2169247716665268
1622719361.8965087,374,0.21768885850906372
1622719362.3647895,375,0.23747538030147552
1622719362.8056257,376,0.21183368563652039
1622719363.2373562,377,0.19731217622756958
1622719363.6878676,378,0.20616842806339264
1622719364.1749008,379,0.22655944526195526
1622719364.6490705,380,0.22326883673667908
1622719365.1001613,381,0.21563978493213654
1622719365.5624108,382,0.2225351184606552
1622719366.0071836,383,0.21734653413295746
1622719366.4682028,384,0.23864629864692688
1622719366.9421163,385,0.22552238404750824
1622719367.4024007,386,0.24824120104312897
1622719367.8472738,387,0.22040337324142456
1622719368.305142,388,0.23547013103961945
1622719368.7542634,389,0.21795833110809326
1622719369.2189445,390,0.22460879385471344
1622719369.6794572,391,0.23007535934448242
1622719370.1233344,392,0.23225551843643188
1622719370.5860476,393,0.2255568951368332
1622719371.071124,394,0.2138035148382187
1622719371.5110781,395,0.25273841619491577
1622719371.9536862,396,0.21961942315101624
1622719372.41201,397,0.21999219059944153
1622719372.857296,398,0.22691692411899567
1622719373.311356,399,0.2287818193435669
1622719373.7812335,400,0.22148002684116364
1622719374.2456677,401,0.20604221522808075
1622719374.6936724,402,0.20776371657848358
1622719375.1380625,403,0.2380833476781845
1622719375.598332,404,0.21360506117343903
1622719376.0527296,405,0.24238243699073792
1622719376.506207,406,0.20021088421344757
1622719376.9771028,407,0.2518777549266815
1622719377.4383786,408,0.2102864682674408
1622719377.9133317,409,0.24244444072246552
1622719378.3779275,410,0.24059079587459564
1622719378.8457582,411,0.20727483928203583
1622719379.3088999,412,0.23036982119083405
1622719379.7542398,413,0.23032699525356293
1622719380.2122457,414,0.22365722060203552
1622719380.6792936,415,0.20774789154529572
1622719381.1370685,416,0.23117505013942719
1622719381.5904942,417,0.22468598186969757
1622719382.0670798,418,0.23446181416511536
1622719382.5534499,419,0.23972612619400024
1622719383.0079002,420,0.21137431263923645
1622719383.4819107,421,0.2289331555366516
1622719383.9409082,422,0.21319612860679626
1622719384.3753085,423,0.21595099568367004
1622719384.825596,424,0.2139669507741928
1622719385.2761602,425,0.2347501665353775
1622719385.7364404,426,0.21149106323719025
1622719386.212619,427,0.22848878800868988
1622719386.6664417,428,0.22151148319244385
1622719387.1327155,429,0.2434568554162979
1622719387.5689943,430,0.21853472292423248
1622719388.0123005,431,0.23019303381443024
1622719388.4780068,432,0.23708269000053406
1622719388.92905,433,0.220946803689003
1622719389.4125082,434,0.22063319385051727
1622719389.8863618,435,0.22754164040088654
1622719390.356231,436,0.22418612241744995
1622719390.7892091,437,0.23580485582351685
1622719391.256243,438,0.2334970384836197
1622719391.69602,439,0.2287788838148117


==> media/run-digits_ccvae_snr_no_d_1.0_a2b_None_seed_1-tag-data_sup_SNR_enc_loc.csv <==
Wall time,Step,Value
1622719193.927433,1,0.22800849378108978
1622719194.3391805,2,0.22457408905029297
1622719194.7702768,3,0.22449609637260437
1622719195.1998117,4,0.22831952571868896
1622719195.657047,5,0.2310003638267517
1622719196.0966928,6,0.23183025419712067
1622719196.5306702,7,0.22122760117053986
1622719196.9750595,8,0.22338810563087463
1622719197.412063,9,0.22802287340164185
1622719197.8378289,10,0.2260267436504364
1622719198.2809277,11,0.21836096048355103
1622719198.7105756,12,0.2344587743282318
1622719199.1357777,13,0.22735272347927094
1622719199.5749128,14,0.21674656867980957
1622719200.0127954,15,0.22644948959350586
1622719200.4702427,16,0.23158244788646698
1622719200.9160945,17,0.22430355846881866
1622719201.3656898,18,0.21291598677635193
1622719201.7996337,19,0.22166000306606293
1622719202.2290785,20,0.20965924859046936
1622719202.6678436,21,0.21991516649723053
1622719203.095802,22,0.23191794753074646
1622719203.5359123,23,0.22345539927482605
1622719203.971539,24,0.2191244661808014
1622719204.4298353,25,0.2359153926372528
1622719204.8699486,26,0.2224799245595932
1622719205.307573,27,0.22628909349441528
1622719205.7387512,28,0.21890512108802795
1622719206.1862736,29,0.20842120051383972
1622719206.6269867,30,0.21989290416240692
1622719207.0732174,31,0.21361996233463287
1622719207.5126643,32,0.22031840682029724
1622719207.966298,33,0.22960568964481354
1622719208.4146237,34,0.21959711611270905
1622719208.8469446,35,0.22842247784137726
1622719209.2854128,36,0.2112877368927002
1622719209.716452,37,0.21468019485473633
1622719210.1505556,38,0.217840313911438
1622719210.5826821,39,0.23889994621276855
1622719211.0082014,40,0.2273254543542862
1622719211.4412858,41,0.21553510427474976
1622719211.8810616,42,0.20857952535152435
1622719212.3334036,43,0.2224266529083252
1622719212.7717104,44,0.2007853090763092
1622719213.225847,45,0.23024551570415497
1622719213.6787076,46,0.23899655044078827
1622719214.1129706,47,0.22450567781925201
1622719214.5533025,48,0.2132195234298706
1622719214.9995556,49,0.21274781227111816
1622719215.4488182,50,0.23130561411380768
1622719215.9013016,51,0.21811865270137787
1622719216.3576784,52,0.19846530258655548
1622719216.8032255,53,0.2236272394657135
1622719217.2312193,54,0.21864065527915955
1622719217.6816194,55,0.23391440510749817
1622719218.1046512,56,0.22566664218902588
1622719218.5587955,57,0.21927745640277863
1622719218.9980915,58,0.21838290989398956
1622719219.4469857,59,0.23812218010425568
1622719219.887669,60,0.24894998967647552
1622719220.3268826,61,0.21805737912654877
1622719220.7986667,62,0.22105365991592407
1622719221.2465234,63,0.2184028923511505
1622719221.6844096,64,0.23385612666606903
1622719222.1169686,65,0.223831444978714
1622719222.5645907,66,0.2194121927022934
1622719222.9962337,67,0.2385023534297943
1622719223.4412363,68,0.23075906932353973
1622719223.8826308,69,0.21848073601722717
1622719224.320298,70,0.2451990246772766
1622719224.7541363,71,0.22660449147224426
1622719225.1921074,72,0.23114927113056183
1622719225.6398807,73,0.25327712297439575
1622719226.0852652,74,0.22941991686820984
1622719226.5393634,75,0.22432497143745422
1622719226.9768088,76,0.19715625047683716
1622719227.422112,77,0.2224263846874237
1622719227.851347,78,0.20658545196056366
1622719228.2890575,79,0.20737694203853607
1622719228.7258399,80,0.2170649915933609
1622719229.1544929,81,0.20506563782691956
1622719229.5955386,82,0.21641235053539276
1622719230.0346286,83,0.21614545583724976
1622719230.483964,84,0.20306338369846344
1622719230.9058738,85,0.22179941833019257
1622719231.3554754,86,0.21598854660987854
1622719231.7895164,87,0.22382421791553497
1622719232.2314503,88,0.24225300550460815
1622719232.6712234,89,0.20667316019535065
1622719233.108678,90,0.21570703387260437
1622719233.563027,91,0.23204371333122253
1622719234.0087707,92,0.22208870947360992
1622719234.4498122,93,0.22324687242507935
1622719234.8919222,94,0.22085829079151154
1622719235.341417,95,0.22878803312778473
1622719235.786306,96,0.25721311569213867
1622719236.2335284,97,0.2365911900997162
1622719236.6790292,98,0.23761634528636932
1622719237.1196659,99,0.2329610139131546
1622719237.5585136,100,0.21942798793315887
1622719237.9897017,101,0.2425803393125534
1622719238.4533484,102,0.24355855584144592
1622719238.9064205,103,0.22197739779949188
1622719239.3314748,104,0.2341640442609787
1622719239.77396,105,0.22824308276176453
1622719240.1960685,106,0.22603803873062134
1622719240.6430345,107,0.21857212483882904
1622719241.086353,108,0.233270525932312
1622719241.51344,109,0.229324609041214
1622719241.946657,110,0.2216493934392929
1622719242.375977,111,0.21265140175819397
1622719242.8111572,112,0.26336464285850525
1622719243.2372546,113,0.24470263719558716
1622719243.6736627,114,0.22482764720916748
1622719244.1216395,115,0.22231696546077728
1622719244.5370014,116,0.22426459193229675
1622719244.9671662,117,0.22919407486915588
1622719245.4114578,118,0.21414804458618164
1622719245.8417099,119,0.26506274938583374
1622719246.2870698,120,0.2450956255197525
1622719246.7105377,121,0.22463823854923248
1622719247.1505024,122,0.2430400848388672
1622719247.5807717,123,0.23573876917362213
1622719248.0139184,124,0.2412022203207016
1622719248.4373958,125,0.228136345744133
1622719248.8823228,126,0.2253420650959015
1622719249.3246534,127,0.22364456951618195
1622719249.7714915,128,0.23124119639396667
1622719250.1946294,129,0.24865014851093292
1622719250.63091,130,0.2065928876399994
1622719251.071399,131,0.23089319467544556
1622719251.5306137,132,0.24241112172603607
1622719251.9851685,133,0.22709587216377258
1622719252.4468472,134,0.22664996981620789
1622719252.890358,135,0.24594628810882568
1622719253.3320012,136,0.23416359722614288
1622719253.7906983,137,0.25497522950172424
1622719254.2216053,138,0.22569791972637177
1622719254.666641,139,0.24672460556030273
1622719255.0957556,140,0.2241135984659195
1622719255.548781,141,0.23176443576812744
1622719256.0027432,142,0.2404012531042099
1622719256.4610941,143,0.24851490557193756
1622719256.8911536,144,0.2334267795085907
1622719257.3419626,145,0.2760204076766968
1622719257.7856543,146,0.2193840891122818
1622719258.2195866,147,0.22960926592350006
1622719258.6702769,148,0.2357797622680664
1622719259.1112838,149,0.2337871640920639
1622719259.5466845,150,0.21651148796081543
1622719260.0208309,151,0.22332260012626648
1622719260.4639747,152,0.23148860037326813
1622719260.8970869,153,0.220188170671463
1622719261.3355694,154,0.22744619846343994
1622719261.7710338,155,0.24151624739170074
1622719262.1962788,156,0.25881966948509216
1622719262.6216345,157,0.22572319209575653
1622719263.0761292,158,0.2609995901584625
1622719263.513116,159,0.24706168472766876
1622719263.9595935,160,0.21768704056739807
1622719264.4035206,161,0.247586190700531
1622719264.8329506,162,0.24189822375774384
1622719265.270263,163,0.22022981941699982
1622719265.7089882,164,0.2342999428510666
1622719266.1519136,165,0.24002951383590698
1622719266.5913405,166,0.23733556270599365
1622719267.0334852,167,0.25034672021865845
1622719267.4635947,168,0.24245765805244446
1622719267.9372272,169,0.20779116451740265
1622719268.4323494,170,0.23028673231601715
1622719268.8643742,171,0.2225135862827301
1622719269.2707837,172,0.2344657927751541
1622719269.66074,173,0.26075243949890137
1622719270.0341818,174,0.2175949662923813
1622719270.4188075,175,0.22875995934009552
1622719270.8518398,176,0.23325617611408234
1622719271.3102858,177,0.23474517464637756
1622719271.76453,178,0.2251880019903183
1622719272.1835144,179,0.25382861495018005
1622719272.6101754,180,0.23221614956855774
1622719273.0229642,181,0.22810713946819305
1622719273.475053,182,0.24280688166618347
1622719273.9394114,183,0.2521715760231018
1622719274.3820856,184,0.2431555539369583
1622719274.8307464,185,0.2466149926185608
1622719275.2645392,186,0.2388239949941635
1622719275.7080507,187,0.2503916025161743
1622719276.139404,188,0.2838915288448334
1622719276.5943563,189,0.2618544101715088
1622719277.0139031,190,0.2529603838920593
1622719277.4764512,191,0.24225033819675446
1622719277.925545,192,0.24040713906288147
1622719278.3892138,193,0.21919943392276764
1622719278.8493063,194,0.2426728755235672
1622719279.3083453,195,0.20772258937358856
1622719279.7745385,196,0.23588955402374268
1622719280.2214391,197,0.2543785572052002
1622719280.6767516,198,0.25442659854888916
1622719281.1225643,199,0.2601771652698517
1622719281.581126,200,0.23786841332912445
1622719282.0427291,201,0.2498103231191635
1622719282.4990475,202,0.2566003203392029
1622719282.9830766,203,0.23582378029823303
1622719283.437427,204,0.24946686625480652
1622719283.9172897,205,0.26945799589157104
1622719284.3836734,206,0.23996694386005402
1622719284.8263776,207,0.2272089421749115
1622719285.2887516,208,0.2622857689857483
1622719285.7349102,209,0.24921362102031708
1622719286.2035236,210,0.24493233859539032
1622719286.6628284,211,0.25309041142463684
1622719287.1616232,212,0.23966653645038605
1622719287.60315,213,0.23986519873142242
1622719288.0410159,214,0.24513539671897888
1622719288.494967,215,0.23245149850845337
1622719288.9415765,216,0.2596985399723053
1622719289.414766,217,0.22962674498558044
1622719289.899091,218,0.25642210245132446
1622719290.3770978,219,0.24755914509296417
1622719290.819687,220,0.2601269781589508
1622719291.279915,221,0.24162977933883667
1622719291.7294548,222,0.26116257905960083
1622719292.1223567,223,0.23899514973163605
1622719292.5774086,224,0.23502855002880096
1622719293.0106142,225,0.2521214485168457
1622719293.428788,226,0.2407931238412857
1622719293.9032087,227,0.24186310172080994
1622719294.3668664,228,0.2534879148006439
1622719294.8414538,229,0.24870100617408752
1622719295.2820036,230,0.25435182452201843
1622719295.736895,231,0.26606839895248413
1622719296.185722,232,0.24779051542282104
1622719296.6427963,233,0.270851194858551
1622719297.1288202,234,0.23197154700756073
1622719297.5669127,235,0.2441602498292923
1622719298.0180976,236,0.2678145170211792
1622719298.4812062,237,0.2900219261646271
1622719298.9538603,238,0.2594479024410248
1622719299.4448314,239,0.2187456637620926
1622719299.91633,240,0.2628955841064453
1622719300.3835933,241,0.2654160261154175
1622719300.8394437,242,0.2587614059448242
1622719301.317118,243,0.2658347189426422
1622719301.7766302,244,0.2702310383319855
1622719302.2562547,245,0.2736772894859314
1622719302.7417567,246,0.2715507447719574
1622719303.1742148,247,0.2551947236061096
1622719303.64278,248,0.2723444402217865
1622719304.103523,249,0.28712141513824463
1622719304.564612,250,0.2645631730556488
1622719305.0191185,251,0.30245405435562134
1622719305.499988,252,0.2615128755569458
1622719305.9434168,253,0.24969416856765747
1622719306.3986435,254,0.2724866569042206
1622719306.845211,255,0.24335646629333496
1622719307.2793703,256,0.2697007954120636
1622719307.7232006,257,0.30516862869262695
1622719308.2017658,258,0.29953131079673767
1622719308.6434164,259,0.27269381284713745
1622719309.1215577,260,0.27097204327583313
1622719309.5825853,261,0.24938051402568817
1622719310.0306463,262,0.25166088342666626
1622719310.4954185,263,0.26085165143013
1622719310.9402497,264,0.2892804443836212
1622719311.4159021,265,0.26098132133483887
1622719311.9088802,266,0.26391884684562683
1622719312.3960886,267,0.25018012523651123
1622719312.873546,268,0.26809969544410706
1622719313.3284388,269,0.27518537640571594
1622719313.7972085,270,0.27159109711647034
1622719314.2591076,271,0.28720563650131226
1622719314.7291493,272,0.22339670360088348
1622719315.2030687,273,0.2750193178653717
1622719315.6442106,274,0.2905330955982208
1622719316.1122546,275,0.2746075689792633
1622719316.5740342,276,0.257397323846817
1622719317.026958,277,0.2786311209201813
1622719317.4945822,278,0.2949300706386566
1622719317.955397,279,0.27358731627464294
1622719318.4086428,280,0.2759205102920532
1622719318.8606594,281,0.2734726071357727
1622719319.3224196,282,0.2862403988838196
1622719319.7850668,283,0.25901085138320923
1622719320.2621155,284,0.2792128622531891
1622719320.7251465,285,0.26549232006073
1622719321.2107902,286,0.28326934576034546
1622719321.6916962,287,0.28914910554885864
1622719322.1507933,288,0.2877550721168518
1622719322.6053073,289,0.2579120099544525
1622719323.0582802,290,0.2705961763858795
1622719323.5107625,291,0.259924054145813
1622719323.9524562,292,0.2521475851535797
1622719324.4184675,293,0.2546038329601288
1622719324.87557,294,0.25576770305633545
1622719325.3549082,295,0.2775847911834717
1622719325.795703,296,0.2409329116344452
1622719326.2643151,297,0.25510069727897644
1622719326.7434504,298,0.26790377497673035
1622719327.1998444,299,0.2950959801673889
1622719327.6776333,300,0.2543984055519104
1622719328.1506495,301,0.2511883080005646
1622719328.6203592,302,0.24061715602874756
1622719329.0857189,303,0.2772776782512665
1622719329.5408614,304,0.22907401621341705
1622719330.0274997,305,0.24102991819381714
1622719330.4962044,306,0.28591281175613403
1622719330.968077,307,0.2775912582874298
1622719331.4713302,308,0.23922060430049896
1622719331.9479961,309,0.2590787708759308
1622719332.4228525,310,0.24631433188915253
1622719332.8599465,311,0.2531394064426422
1622719333.3060637,312,0.2684175968170166
1622719333.7545319,313,0.25781646370887756
1622719334.214349,314,0.24041828513145447
1622719334.6979551,315,0.2625238597393036
1622719335.1323383,316,0.2818808853626251
1622719335.5822465,317,0.2291983664035797
1622719336.0255196,318,0.25394678115844727
1622719336.4835129,319,0.255916565656662
1622719336.9439194,320,0.2618961036205292
1622719337.3898704,321,0.23981580138206482
1622719337.8631992,322,0.26557672023773193
1622719338.3364544,323,0.23039861023426056
1622719338.8008406,324,0.2599043548107147
1622719339.2604609,325,0.2361311912536621
1622719339.7135715,326,0.29029494524002075
1622719340.1877205,327,0.2819445729255676
1622719340.665008,328,0.2546279728412628
1622719341.128545,329,0.25406667590141296
1622719341.573761,330,0.28046914935112
1622719342.0394955,331,0.27112117409706116
1622719342.484682,332,0.26070457696914673
1622719342.9477751,333,0.2428276687860489
1622719343.4073842,334,0.2441074401140213
1622719343.8750405,335,0.233192577958107
1622719344.3427398,336,0.23389337956905365
1622719344.8176813,337,0.22926434874534607
1622719345.2869465,338,0.23167985677719116
1622719345.7528176,339,0.2277042716741562
1622719346.2234328,340,0.2332834005355835
1622719346.6881144,341,0.22375911474227905
1622719347.131126,342,0.22968344390392303
1622719347.592893,343,0.25463810563087463
1622719348.05461,344,0.28727224469184875
1622719348.5065036,345,0.2313099056482315
1622719348.955296,346,0.24479153752326965
1622719349.4106176,347,0.24321864545345306
1622719349.867758,348,0.24763374030590057
1622719350.3295653,349,0.23640567064285278
1622719350.7803185,350,0.29056695103645325
1622719351.2151449,351,0.24836017191410065
1622719351.7124467,352,0.2670802175998688
1622719352.175076,353,0.2701495885848999
1622719352.6371725,354,0.2468906044960022
1622719353.0852582,355,0.23882105946540833
1622719353.5388248,356,0.2537153661251068
1622719353.9851177,357,0.23735666275024414
1622719354.4252546,358,0.2798224091529846
1622719354.8886344,359,0.27110058069229126
1622719355.3522801,360,0.2818341553211212
1622719355.806128,361,0.23013736307621002
1622719356.2922666,362,0.26655256748199463
1622719356.7588334,363,0.29416894912719727
1622719357.204804,364,0.24347931146621704
1622719357.6602402,365,0.22787776589393616
1622719358.1123652,366,0.20604142546653748
1622719358.572379,367,0.217277392745018
1622719359.0537543,368,0.25336501002311707
1622719359.5498822,369,0.24191780388355255
1622719360.0339792,370,0.22332526743412018
1622719360.5051894,371,0.21985051035881042
1622719360.9848802,372,0.23582300543785095
1622719361.4301412,373,0.2140267938375473
1622719361.894837,374,0.24157780408859253
1622719362.3636415,375,0.22089868783950806
1622719362.8043652,376,0.24709443747997284
1622719363.2360818,377,0.21838998794555664
1622719363.6862996,378,0.20406919717788696
1622719364.1731818,379,0.22449375689029694
1622719364.6477356,380,0.231668159365654
1622719365.098772,381,0.23428286612033844
1622719365.5610569,382,0.22186461091041565
1622719366.006161,383,0.2641640603542328
1622719366.4668221,384,0.22864599525928497
1622719366.9403665,385,0.20538058876991272
1622719367.4007604,386,0.22324281930923462
1622719367.8455498,387,0.25256672501564026
1622719368.3038828,388,0.23935365676879883
1622719368.752939,389,0.21071091294288635
1622719369.2175658,390,0.261277973651886
1622719369.6781847,391,0.22824765741825104
1622719370.1220148,392,0.2524029314517975
1622719370.5845466,393,0.24150453507900238
1622719371.0698857,394,0.22367998957633972
1622719371.5098917,395,0.2510873079299927
1622719371.9524388,396,0.22013072669506073
1622719372.4109128,397,0.2517874240875244
1622719372.8559785,398,0.22141937911510468
1622719373.309934,399,0.21522347629070282
1622719373.7800171,400,0.23531889915466309
1622719374.2442553,401,0.23445111513137817
1622719374.6924355,402,0.235758438706398
1622719375.1365488,403,0.22349052131175995
1622719375.5973382,404,0.2326432764530182
1622719376.051356,405,0.24818700551986694
1622719376.5048451,406,0.22830305993556976
1622719376.9755952,407,0.25724753737449646
1622719377.436821,408,0.21980056166648865
1622719377.9115477,409,0.2188526690006256
1622719378.3766725,410,0.23218974471092224
1622719378.843433,411,0.22841541469097137
1622719379.307126,412,0.23006251454353333
1622719379.7529836,413,0.2111663818359375
1622719380.2105327,414,0.23765528202056885
1622719380.6780994,415,0.22957362234592438
1622719381.1358974,416,0.21107079088687897
1622719381.5883474,417,0.25250503420829773
1622719382.0657823,418,0.2203805148601532
1622719382.5517633,419,0.2623943090438843
1622719383.0066547,420,0.21254749596118927
1622719383.4802635,421,0.2775392532348633
1622719383.9391618,422,0.2317485809326172
1622719384.3739696,423,0.2410222291946411
1622719384.8241174,424,0.23249053955078125
1622719385.2744195,425,0.22791071236133575
1622719385.7349627,426,0.1985314041376114
1622719386.2114599,427,0.2333029955625534
1622719386.6650567,428,0.2662102282047272
1622719387.1314065,429,0.24096998572349548
1622719387.56764,430,0.22823990881443024
1622719388.011085,431,0.23457129299640656
1622719388.4765441,432,0.23405790328979492
1622719388.9275527,433,0.2608105540275574
1622719389.4108667,434,0.21719123423099518
1622719389.8849485,435,0.24391959607601166
1622719390.354275,436,0.23137028515338898
1622719390.7874215,437,0.23104320466518402
1622719391.2552252,438,0.23392681777477264
1622719391.6948102,439,0.1942691206932068

